Expanding Molecular Shell and Possible {\gamma}-ray Source Associated with Supernova Remnant Kesteven 67

We investigate the molecular environment of the supernova remnant (SNR) Kesteven 67 (G18.8+0.3) using observations in $^{12}$CO, $^{13}$CO, HCO$^+$,and HCN lines and possible associated $\gamma$-ray emission using 16-yr Fermi-LAT observation. We find that the SNR is closely surrounded by a molecular belt in the southeastern boundary, with the both recessed in the band-like molecular gas structure along the Galactic plane. The asymmetric molecular line profiles are widely present in the surrounding gas around local-standard-of-rest velocity +20 km s$^{-1}$. The secondary components centered at $\sim$+16km s$^{-1}$ in the belt and $\sim$+26 km s$^{-1}$ in the northern clump can be ascribed to the motion of a wind-blown molecular shell. This explanation is supported by the position-velocity diagram along a line cutting across the remnant, which shows an arc-like pattern, suggesting an expanding gas structure. With the simulation of chemical effects of shock propagation, the abundance ratios $N$(HCO$^+$)/$N$($^{12}$CO) $\sim2.6\times 10^{-5}$--$3.6\times 10^{-4}$ obtained in the belt can be more naturally interpreted by the wind-driven bubble shock than by the SNR shock. The belt and northern clump are very likely to be parts of an incomplete molecular shell of bubble driven by O-type progenitor star's wind. The analysis of 0.2--500 GeV $\gamma$-ray emission uncovers a possible point source (`Source~A') about 6.5$\sigma$ located in the north of the SNR, which essentially corresponds to northern molecular clump. Our spectral fit of the emission indicates that a hadronic origin is favored by the measured Galactic number ratio between CR electrons and protons $\sim0.01$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
